Implementing multi-wavelength fringe tracking for the Large Binocular Telescope Interferometer's phase sensor, PHASECam

PHASECam is the fringe tracker for the Large Binocular Telescope Interferometer (LBTI). It is a near-infrared camera which is used to measure both tip/tilt and fringe phase variations between the two adaptive optics (AO) corrected apertures of the Large Binocular Telescope (LBT). Tip/tilt and phase sensing are currently performed in the $H$ (1.65 $\mu$m) and $K$ (2.2 $\mu$m) bands at 1 kHz, but only the $K$-band phase telemetry is used to send corrections to the system in order to maintain fringe coherence and visibility. However, due to the cyclic nature of the fringe phase, only the phase, modulo 360 deg, can be measured. PHASECam's phase unwrapping algorithm, which attempts to mitigate this issue, occasionally fails in the case of fast, large phase variations or low signal-to-noise ratio. This can cause a fringe jump, in which case the OPD correction will be incorrect by a wavelength. This can currently be manually corrected by the operator. However, as the LBTI commissions further modes which require robust, active phase control and for which fringe jumps are harder to detect, including multi-axial (Fizeau) interferometry and dual-aperture non-redundant aperture masking interferometry, a more reliable and automated solution is desired. We present a multi-wavelength method of fringe jump capture and correction which involves direct comparison between the $K$-band and $H$-band phase telemetry. We demonstrate the method utilizing archival PHASECam telemetry, showing it provides a robust, reliable way of detecting fringe jumps which can potentially recover a significant fraction of the data lost to them.

==> 00README.XXX.txt <==
nohypertext

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
